Ultracold chemical reactions of a single Rydberg atom in a dense gas

Within a dense environment ($\rho \approx 10^{14}\,$atoms/cm$^3$) at ultracold temperatures ($T < 1\,\mu{}\text{K}$), a single atom excited to a Rydberg state acts as a reaction center for surrounding neutral atoms. At these temperatures almost all neutral atoms within the Rydberg orbit are bound to the Rydberg core and interact with the Rydberg atom. We have studied the reaction rate and products for $nS$ $^{87}$Rb Rydberg states and we mainly observe a state change of the Rydberg electron to a high orbital angular momentum $l$, with the released energy being converted into kinetic energy of the Rydberg atom. Unexpectedly, the measurements show a threshold behavior at $n\approx 100$ for the inelastic collision time leading to increased lifetimes of the Rydberg state independent of the densities investigated. Even at very high densities ($\rho\approx4.8\times 10^{14}\,\text{cm}^{-3}$), the lifetime of a Rydberg atom exceeds $10\,\mu\text{s}$ at $n > 140$ compared to $1\,\mu\text{s}$ at $n=90$. In addition, a second observed reaction mechanism, namely Rb$_2^+$ molecule formation, was studied. Both reaction products are equally probable for $n=40$ but the fraction of Rb$_2^+$ created drops to below 10$\,$% for $n\ge90$.

==> SchematicSpread.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SchematicSpread2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{202.75981835bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46923913)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{./SchematicSpread2.pdf}}%
    \put(0.96977349,0.1615649){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{MCP}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{./SchematicSpread2.pdf}}%
    \put(0.58788768,0.36271499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\shortstack{field\\plate}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{./SchematicSpread2.pdf}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{./SchematicSpread2.pdf}}%
    \put(0.99919676,0.22019241){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0.36271475){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\shortstack{Rydberg\\atoms}}}}%
  \end{picture}%
\endgroup%

